A different view of wind in X-ray binaries: The Accretion Disc Corona source 2S 0921-630

Accretion disc coronae (ADC) sources are very high inclination neutron star or black hole binaries, where the outer accretion flow blocks a direct view of the central source. The weak observed X-ray emission is instead produced mainly by scattering of the intrinsic radiation from highly ionised gas surrounding the source, the ADC. However, the origin of this scattering material is still under debate. We use the ADC source 2S 0921-630 (V395 Car) to test whether it is consistent with a thermal-radiative wind produced by the central X-ray source illuminating and puffing up the outer disc. This wind is clearly visible in blueshifted absorption lines in less highly inclined systems, where the source is seen directly through this material. Using the phenomenological photoionised plasma model, we first characterise the parameter that drives emission lines observed in 2S0921 in XMM-Newton and Chandra data. Following this, we run the Monte Carlo radiation transfer simulation to get scattered/reprocessed emissions in the wind, with the density and velocity structure obtained from the previous work. Our model agrees with all the wind emission lines in the Chandra high and medium energy grating spectra for an intrinsic source luminosity of L > 0.2 LEdd. This result strongly favours thermal-radiative winds as the origin of the ADC. We also show how high-resolution spectra via microcalorimeters can provide a definitive test by detecting blueshifted absorption lines.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
